Cooperative Wireless Backhauling

We consider wireless backhauling for a scenario where two small-cell base stations (SC-BSs) employ the same time and frequency resources for offloading their data to a common macro-cell base station (MC-BS). The two SC-BSs allocate a part of the shared resource to exchange data in order to be able to cooperate to boost the backhaul capacity. For this scenario, we develop the optimal transmission strategy which, based on the channel state information, determines whether the SC-BSs should exchange data and cooperate or transmit their data independently to the MC-BS. Our numerical results demonstrate the superiority of the proposed cooperative~wireless backhauling protocol compared to existing protocols in the literature.

==> Fig/Mode/content/dataFileList.dat <==
data1.dat
masterPage.dat
page1.dat

==> Fig/PowerReg/content/dataFileList.dat <==
data1.dat
masterPage.dat
page1.dat

==> Fig/SysMod/content/dataFileList.dat <==
data1.dat
masterPage.dat
page1.dat
